BigBFT: A Multileader Byzantine Fault Tolerance Protocol for High Throughput

This paper describes BigBFT, a multi-leader Byzantine fault tolerance protocol that achieves high throughput and scalable consensus in blockchain systems. BigBFT achieves this by (1) enabling every node to be a leader that can propose and order the blocks in parallel, (2) piggybacking votes within rounds, (3) pipelining blocks across rounds, and (4) using only two communication steps to order blocks in the common case. BigBFT has an amortized communication cost of $O(n)$ over $n$ requests. We evaluate BigBFT's performance both analytically, using back-of-the-envelope load formulas to construct a cost analysis, and also empirically by implementing it in our PaxiBFT framework. Our evaluation compares BigBFT with PBFT, Tendermint, Streamlet, and Hotstuff under various workloads using deployments of 4 to 20 nodes. Our results show that BigBFT outperforms PBFT, Tendermint, Streamlet, and Hotstuff protocols either in terms of latency (by up to $70\%$) or in terms of throughput (by up to $190\%$).

==> token.txt <==
ALL FILES: 

main.tex: 

Abstract: 

Introduction: 

Background:

Preliminaries:

Protocol:

Correctness:

Evaluation:

Discussion:

Future work:

Conclusion:

--------------
Check with token.txt file to see who is editing which file in order to avoid conflicts.
If you want to write: 
+ pick a section, 
+ reopen token.txt to avoid seeing old-state,
+ write your name next to that section at token.txt to get the lock, 
+ quickly hit save on token.txt, and 
+ start writing.

When done writing: 
+ delete your name for that section at token.txt. (I.e., Unlock that file.)

Don't use editor that auto-saves. Don't keep unlocked files open in your editor,
lest you inadvertently save them over a newer version your collaborator wrote.

